Event Rate of Fast Radio Burst from Binary Neutron-star Mergers

It is proposed that one-off fast radio burst (FRB) with periodic structures may be produced during the inspiral phase of a binary neutron-star (BNS) merger. In this paper, we study the event rate of such kind of FRB. We first investigate the properties of two one-off FRBs with periodic structures (i.e., FRB~20191221A and FRB~20210213A) in this scenario, by assuming the fast magnetosonic wave is responsible for their radio emission. For the luminosities and periods of these bursts, it is found that the pre-merger BNS with magnetic field strength $B\gtrsim 10^{12}\,{\rm Gs}$ is required. This is relatively high compared with that of the most of the BNSs observed in our Galaxy, of which the magnetic field is around $10^{9}\,{\rm Gs}$. Since the observed BNSs in our Galaxy are the binaries without suffering merger, a credited event rate of BNS-merger originated FRBs should be estimated by considering the evolution of both the BNS systems and their magnetic fields. Based on the population synthesis and adopting a decaying magnetic field of NSs, we estimate the event rate of BNS-mergers relative to their final magnetic fields. We find that the rapid merged BNSs tend to merge with high magnetization, and the event rate of BNS-merger originated FRBs, i.e., the BNS-mergers with both NSs' magnetic field being higher than $10^{12}\,{\rm Gs}$ is $\sim8\times10^{4}\,\rm{yr}^{-1}$ ($19 \%$ of the total BNS-mergers) in redshift $z<1$.

==> Cover_Letter.txt <==
Dear Editor and Reviewer,

    Thank you for your helpful suggestion. We have revised our manuscript based on the reviewer's suggestion. The responses we made have been written in boldface.
    We hope the revised version is suitable for publication in the main ApJ. Thank you very much for your kind consideration and suggestion.

Best regards, 
On behalf of all co-authors,
Zhi-Lin, Chen

========================================================
Reviewer:
The current manuscript and response to the previous report's comments seem satisfactory, though I may be missing some context regarding the previous referee's second point related to Taurus 2017, as I cannot see their earlier report.

My one remaining request is to revise the following sentence (lines 162-163): "Since the maximum redshift of FRBs in Cui et al. (2022) is ∼ 0.66 (FRB 190523, Ravi et al. 2019), the BNS-mergers within a redshift of 1 is our focus."

I'm not sure I follow the logic of citing Cui et al. 2022 here, but in any case the manuscript would be better off citing Ryder et al. 2023 instead, which reports the highest redshift FRB that we know of (it is at z~1). 

I don't need to see another version of the manuscript to recommend it for publication in the main journal.

Re: 
Thanks for your recommend.
In the current manuscript, we have cited the paper of Ryder et al. 2023 in lines 162-163, i.e., 'Since the maximum redshift of FRB is $\sim 1.0$ (FRB20220610A, Ryder et al. 2023) until now, the BNS-mergers within a redshift of 1 is our focus'.
=========================================================

==> Response_to_Referee.txt <==
Dear Editor and Reviewer,

    Thank you for your helpful suggestion. We have revised our manuscript based on the reviewer's suggestion. The responses we made have been written in boldface.
    We hope the revised version is suitable for publication in the main ApJ. Thank you very much for your kind consideration and suggestion.

Best regards, 
On behalf of all co-authors,
Zhi-Lin, Chen

========================================================
Reviewer:
The current manuscript and response to the previous report's comments seem satisfactory, though I may be missing some context regarding the previous referee's second point related to Taurus 2017, as I cannot see their earlier report.

My one remaining request is to revise the following sentence (lines 162-163): "Since the maximum redshift of FRBs in Cui et al. (2022) is ∼ 0.66 (FRB 190523, Ravi et al. 2019), the BNS-mergers within a redshift of 1 is our focus."

I'm not sure I follow the logic of citing Cui et al. 2022 here, but in any case the manuscript would be better off citing Ryder et al. 2023 instead, which reports the highest redshift FRB that we know of (it is at z~1). 

I don't need to see another version of the manuscript to recommend it for publication in the main journal.

Re: 
Thanks for your recommend.
In the current manuscript, we have cited the paper of Ryder et al. 2023 in lines 162-163, i.e., 'Since the maximum redshift of FRB is $\sim 1.0$ (FRB20220610A, Ryder et al. 2023) until now, the BNS-mergers within a redshift of 1 is our focus'.
=========================================================
